Anytime answer set optimization via unsatisfiable core shrinking

Unsatisfiable core analysis can boost the computation of optimum stable models for logic programs with weak constraints. However, current solvers employing unsatisfiable core analysis either run to completion, or provide no suboptimal stable models but the one resulting from the preliminary disjoint cores analysis. This drawback is circumvented here by introducing a progression based shrinking of the analyzed unsatisfiable cores. In fact, suboptimal stable models are possibly found while shrinking unsatisfiable cores, hence resulting into an anytime algorithm. Moreover, as confirmed empirically, unsatisfiable core analysis also benefits from the shrinking process in terms of solved instances. This paper is under consideration for acceptance in TPLP.

==> cactus.csv <==
#;clasp_bb;clasp_usc;clasp_usc_disjcores;wasp_basic;wasp;wasp_disjcores;wasp_min_linearsearch;wasp_min_linearsearch_disjcores;wasp_minimization_unsat;wasp_minimization_unsat_disjcores
1;0.19;0.103;0.103;0.219;0.103;0.103;0.103;0.103;0.103;0.103
2;0.203;0.103;0.103;0.219;0.103;0.103;0.103;0.103;0.103;0.103
3;0.334;0.103;0.103;0.219;0.103;0.103;0.115;0.103;0.103;0.103
4;0.334;0.103;0.103;0.22;0.103;0.103;0.219;0.119;0.103;0.103
5;0.449;0.103;0.103;0.233;0.103;0.103;0.219;0.219;0.219;0.115
6;0.45;0.103;0.103;0.45;0.103;0.103;0.219;0.219;0.219;0.219
7;0.679;0.103;0.103;0.819;0.103;0.103;0.22;0.219;0.219;0.219
8;0.917;0.103;0.103;1.258;0.103;0.219;0.334;0.219;0.219;0.219
9;1.221;0.103;0.103;1.472;0.219;0.219;0.334;0.219;0.22;0.219
10;1.251;0.103;0.103;2.118;0.219;0.219;0.335;0.219;0.22;0.219
11;1.298;0.103;0.103;2.127;0.219;0.219;0.336;0.219;0.236;0.219
12;1.47;0.103;0.103;2.578;0.219;0.219;0.451;0.219;0.335;0.219
13;1.471;0.103;0.103;3.206;0.334;0.219;0.451;0.219;0.335;0.219
14;1.536;0.103;0.103;3.209;0.45;0.219;0.566;0.219;0.335;0.219
15;1.674;0.103;0.103;3.855;0.465;0.219;0.681;0.219;0.336;0.219
16;1.677;0.103;0.103;4.505;2.115;0.219;0.683;0.219;0.451;0.219
17;1.693;0.103;0.103;5.888;2.536;0.219;0.798;0.219;0.452;0.219
18;2.386;0.103;0.103;5.965;2.763;0.22;0.915;0.233;1.038;0.22
19;2.439;0.103;0.103;6.412;3.18;0.22;1.033;0.235;1.247;0.22
20;2.444;0.103;0.103;7.99;3.396;0.22;1.245;0.335;1.677;0.234
21;2.55;0.103;0.103;9.155;3.641;0.334;1.898;0.348;1.9;0.335
22;2.551;0.219;0.219;10.557;3.827;0.335;2.119;0.45;2.119;0.335
23;3.174;0.219;0.219;11.294;3.875;1.256;2.537;0.567;2.123;0.335
24;3.812;0.219;0.335;15.165;4.059;1.468;3.204;0.567;2.966;0.347
25;4.931;0.334;0.45;16.691;4.735;1.891;3.414;0.567;2.969;0.451
26;4.99;0.565;0.565;16.706;4.909;1.894;3.656;0.912;3.208;0.451
27;7.393;0.798;0.567;17.287;5.879;1.899;3.835;1.028;3.623;0.568
28;7.531;0.916;0.797;20.387;6.366;1.901;3.85;1.033;3.627;1.029
29;7.542;1.671;1.028;21.343;6.393;2.536;4.092;1.461;3.633;1.034
30;8.594;1.888;1.906;21.345;6.889;2.547;4.719;1.899;3.647;1.899
31;8.66;2.131;2.319;32.128;7.404;2.766;5.892;2.117;4.095;2.11
32;9.582;2.558;2.325;43.193;7.92;3.834;6.423;2.322;4.721;2.117
33;10.588;2.753;2.342;47.357;9.026;4.311;6.902;2.98;5.886;2.988
34;11.531;3.181;2.37;48.578;10.512;4.508;7.413;2.983;6.429;3.2
35;11.714;3.186;2.771;62.647;10.533;5.344;7.988;3.407;7.45;3.636
36;14.277;3.245;3.207;94.438;11.266;5.86;9.485;3.647;7.986;3.643
37;15.655;3.409;3.226;123.897;11.268;6.406;9.989;3.657;8.437;3.849
38;15.96;4.043;3.824;131.729;11.295;6.408;10.024;3.849;8.996;3.855
39;16.489;4.485;4.268;159.208;11.538;6.411;10.548;4.508;9.995;4.499
40;17.198;5.124;4.479;354.21;11.557;6.893;11.244;4.917;11.252;5.159
41;19.1;5.864;5.851;409.828;12.584;7.411;11.568;4.921;11.581;6.422
42;22.854;6.376;6.366;437.77;13.327;7.43;12.785;5.146;12.048;7.959
43;23.878;6.977;6.367;442.373;13.932;8.486;13.922;6.424;12.794;8.611
44;24.287;7.499;6.469;590.207;18.328;8.603;14.675;7.957;13.09;9.479
45;24.858;7.917;7.493;647.989;21.09;9.479;16.732;8.616;13.923;11.06
46;28.083;8.527;8.539;;21.294;11.253;17.219;11.035;14.689;11.247
47;33.02;8.539;8.555;;21.295;11.834;17.546;11.036;14.69;11.547
48;35.801;8.595;8.565;;25.992;13.161;17.798;11.054;19.353;12.053
49;39.943;9.103;8.946;;28.963;14.393;17.808;11.244;20.606;12.108
50;40.332;9.986;10.621;;31.181;15.17;18.336;11.543;21.253;12.569
51;43.52;10.528;10.64;;33.034;16.541;18.852;12.087;21.284;13.357
52;43.741;10.623;10.642;;34.416;16.811;21.255;13.096;23.249;13.932
53;46.258;10.624;11.167;;35.133;20.415;21.259;13.914;24.978;14.182
54;60.444;11.703;13.071;;40.15;20.903;23.909;15.737;24.994;15.208
55;60.778;12.56;13.09;;42.683;21.25;25.345;15.982;25.049;17.217
56;65.55;14.244;13.756;;44.12;21.277;28.101;16.78;27.019;17.799
57;66.614;15.136;15.16;;45.598;21.848;29.052;18.339;33.539;18.336
58;79.413;15.965;15.174;;45.673;23.981;30.065;19.875;35.186;19.553
59;87.985;16.475;15.668;;47.306;25.079;31.022;21.248;42.264;21.266
60;91.358;16.72;15.671;;47.339;29.982;38.129;21.264;43.05;21.281
61;107.677;17.403;15.902;;51.502;32.469;41.276;22.904;43.436;21.987
62;142.241;23.883;16.408;;63.638;33.046;43.422;23.96;46.399;22.28
63;157.037;25.922;17.397;;64.658;33.402;44.071;24.925;47.264;22.971
64;180.78;27.136;17.464;;65.699;33.403;47.243;25.989;48.315;26.95
65;195.685;28.122;17.753;;73.752;37.185;57.603;26.051;55.138;27.136
66;214.012;35.078;27.967;;77.779;40.574;71.842;27.01;59.795;29.06
67;245.476;35.808;29.998;;84.171;40.771;73.215;27.031;60.112;31.083
68;248.286;39.163;30.987;;85.818;41.194;77.415;27.395;63.133;31.096
69;264.85;39.938;33.042;;86.573;42.287;78.464;31.501;69.141;31.53
70;383.72;40.399;34.292;;113.788;43.086;81.176;34.144;73.264;33.163
71;525.222;42.179;35.552;;157.006;47.246;85.71;37.317;73.852;41.386
72;536.409;50.33;39.682;;166.41;66.121;88.55;41.368;83.95;43.091
73;951.557;59.526;40.492;;198.08;77.827;98.222;43.07;85.855;46.83
74;1193.252;78.818;41.504;;211.507;80.862;102.429;47.238;89.753;47.27
75;;79.007;44.198;;212.825;93.786;107.094;49.402;95.484;47.294
76;;82.897;63.582;;216.245;99.207;109.113;56.434;99.867;47.376
77;;84.912;68.586;;229.504;100.363;116.806;56.987;109.549;50.872
78;;101.515;76.774;;234.784;108.441;129.681;68.79;120.535;52.44
79;;111.42;83.944;;268.814;131.512;137.284;76.373;120.91;64.381
80;;115.383;86.376;;276.406;137.029;153.272;77.914;120.928;70.173
81;;117.45;87.034;;306.314;145.286;155.628;78.339;132.385;72.226
82;;153.191;89.003;;340.269;168.354;170.107;88.525;135.095;76.862
83;;169.224;107.283;;398.024;200.223;194.467;94.227;137.295;84.617
84;;199.867;162.355;;484.796;227.735;216.377;97.411;152.063;96.107
85;;200.736;181.654;;491.993;239.015;221.138;99.012;199.032;96.844
86;;207.113;185.682;;500.312;245.645;246.078;100.943;202.981;104.341
87;;216.706;215.98;;698.852;283.297;252.074;105.028;205.82;152.34
88;;230.428;216.694;;868.571;292.136;299.371;120.817;221.7;154.301
89;;246.722;255.061;;874.528;381.339;308.747;124.926;276.684;164.042
90;;251.903;264.071;;875.24;458.536;331.499;174.834;311.349;164.316
91;;274.119;284.556;;885.622;473.363;340.015;189.121;333.923;172.852
92;;274.191;288.445;;;486.934;504.941;196.953;344.707;180.544
93;;488.396;366.723;;;517.506;730.539;202.654;454.635;193.863
94;;565.346;476.831;;;534.449;798.982;212.26;491.146;205.649
95;;586.322;538.261;;;759.487;866.967;214.198;534.684;208.391
96;;595.113;564.253;;;778.196;903.257;240.78;715.413;232.88
97;;786.274;574.749;;;1079.235;960.956;245.43;748.485;268.524
98;;816.206;586.116;;;1161.33;;261.056;872.33;276.815
99;;887.214;783.35;;;;;290.052;898.027;283.009
100;;1009.564;814.455;;;;;295.554;994.836;304.388
101;;1070.272;817.98;;;;;310.353;;345.016
102;;1109.659;822.959;;;;;313.559;;345.76
103;;1183.783;854.801;;;;;353.962;;349.214
104;;;899.239;;;;;879.386;;404.768
105;;;968.445;;;;;921.505;;769.801
106;;;1022.745;;;;;1040.683;;878.587
107;;;1034.975;;;;;;;995.979
108;;;;;;;;;;1053.236


==> scatter.csv <==
1;1;0.465;0.236;0.22;0.234
2;2;0.219;0.22;0.219;0.22
3;3;47.339;5.886;6.408;4.499
4;4;5.879;4.721;4.508;5.159
5;5;6.393;3.208;6.406;2.988
6;6;4.059;1.038;1.468;1.034
7;7;2.763;3.627;2.547;3.2
8;8;2.115;1.9;1.899;1.899
9;9;10.533;3.633;7.43;3.849
10;10;12.584;2.119;1.901;2.117
11;11;1200;11.581;1200;11.06
12;12;11.557;8.996;8.486;7.959
13;13;229.504;14.689;1200;12.108
14;14;35.133;35.186;20.903;15.208
15;15;1200;534.684;1200;152.34
16;16;166.41;109.549;473.363;47.376
17;17;1200;24.978;534.449;29.06
18;18;1200;491.146;1200;276.815
19;19;1200;1200;1200;1200
20;20;1200;1200;1200;1200
21;21;4.909;12.048;6.893;17.217
22;22;3.396;13.09;3.834;12.053
23;23;6.889;2.966;2.536;12.569
24;24;3.827;2.969;1.894;9.479
25;25;2.536;9.995;5.86;3.636
26;26;7.92;8.437;5.344;26.95
27;27;7.404;120.535;21.848;96.107
28;28;40.15;48.315;29.982;47.294
29;29;28.963;202.981;41.194;164.316
30;30;73.752;152.063;80.862;1053.236
31;31;340.269;1200;517.506;1200
32;32;77.779;1200;458.536;1200
33;33;1200;1200;486.934;1200
34;34;868.571;1200;1200;1200
35;35;1200;1200;1200;1200
36;36;1200;1200;1200;1200
37;37;1200;1200;1200;1200
38;38;1200;1200;1200;1200
39;39;1200;1200;1200;1200
40;40;1200;1200;1200;1200
41;41;0.103;0.103;0.103;0.103
42;42;0.103;0.103;0.103;0.103
43;43;0.103;0.219;0.103;0.219
44;44;0.103;0.103;0.103;0.103
45;45;1200;1200;1200;1200
46;46;0.103;0.103;0.103;0.103
47;47;0.219;0.219;0.334;0.219
48;48;0.219;0.335;0.219;0.335
49;49;0.219;0.335;1.256;0.451
50;50;0.103;0.219;0.335;0.22
51;51;0.45;0.336;1.891;0.347
52;52;6.366;0.335;9.479;0.335
53;53;3.18;0.451;2.766;0.451
54;54;0.103;0.22;0.103;0.219
55;55;0.103;0.219;0.103;0.115
56;56;11.538;3.623;33.046;1.029
57;57;33.034;2.123;77.827;11.547
58;58;10.512;1.677;15.17;2.11
59;59;698.852;1.247;7.411;0.568
60;60;0.334;0.452;0.22;0.335
61;61;1200;1200;1200;1200
62;62;1200;1200;1200;1200
63;63;484.796;135.095;292.136;208.391
64;64;491.993;715.413;778.196;172.852
65;65;398.024;221.7;1161.33;349.214
66;66;63.638;27.019;137.029;31.083
67;67;1200;120.928;1200;283.009
68;68;268.814;59.795;283.297;27.136
69;69;874.528;95.484;381.339;205.649
70;70;1200;898.027;1200;404.768
71;71;198.08;73.852;100.363;154.301
72;72;875.24;344.707;1200;345.76
73;73;1200;132.385;1079.235;164.042
74;74;276.406;24.994;200.223;31.096
75;75;1200;311.349;1200;180.544
76;76;1200;748.485;1200;769.801
77;77;306.314;46.399;239.015;33.163
78;78;1200;89.753;759.487;84.617
79;79;1200;1200;1200;1200
80;80;1200;1200;1200;1200
81;81;211.507;454.635;245.645;345.016
82;82;11.266;13.923;11.834;13.932
83;83;45.598;69.141;66.121;70.173
84;84;31.181;43.436;25.079;41.386
85;85;216.245;333.923;168.354;304.388
86;86;21.09;20.606;33.403;19.553
87;87;85.818;55.138;99.207;64.381
88;88;212.825;85.855;145.286;104.341
89;89;64.658;7.45;37.185;17.799
90;90;500.312;83.95;227.735;76.862
91;91;42.683;99.867;40.574;96.844
92;92;51.502;25.049;16.811;21.987
93;93;234.784;276.684;1200;268.524
94;94;34.416;73.264;33.402;72.226
95;95;157.006;199.032;131.512;193.863
96;96;1200;205.82;1200;232.88
97;97;45.673;60.112;32.469;46.83
98;98;13.932;33.539;16.541;22.28
99;99;11.295;23.249;14.393;13.357
100;100;86.573;63.133;93.786;50.872
101;101;1200;1200;1200;1200
102;102;1200;1200;1200;1200
103;103;1200;1200;1200;1200
104;104;1200;1200;1200;1200
105;105;1200;1200;1200;1200
106;106;84.171;120.91;1200;1200
107;107;1200;1200;1200;1200
108;108;1200;1200;1200;1200
109;109;1200;1200;1200;1200
110;110;1200;1200;1200;1200
111;111;1200;1200;1200;1200
112;112;1200;1200;1200;1200
113;113;1200;1200;1200;1200
114;114;1200;1200;1200;1200
115;115;1200;1200;1200;1200
116;116;1200;1200;1200;1200
117;117;1200;1200;1200;1200
118;118;1200;1200;1200;1200
119;119;1200;1200;1200;1200
120;120;1200;1200;1200;1200
121;121;1200;1200;1200;1200
122;122;1200;1200;1200;1200
123;123;1200;1200;1200;1200
124;124;1200;1200;1200;1200
125;125;1200;1200;1200;1200
126;126;1200;1200;1200;1200
127;127;1200;1200;1200;1200
128;128;1200;1200;1200;1200
129;129;1200;1200;1200;1200
130;130;1200;1200;1200;1200
131;131;1200;1200;1200;1200
132;132;1200;1200;1200;1200
133;133;1200;1200;1200;1200
134;134;1200;1200;1200;1200
135;135;1200;1200;1200;1200
136;136;1200;1200;1200;1200
137;137;1200;1200;1200;1200
138;138;1200;1200;1200;1200
139;139;1200;1200;1200;1200
140;140;1200;1200;1200;1200
141;141;11.268;11.252;11.253;11.247
142;142;21.294;21.253;21.25;21.266
143;143;44.12;43.05;43.086;43.091
144;144;47.306;47.264;47.246;47.27
145;145;21.295;21.284;21.277;21.281
146;146;3.641;3.647;6.411;3.643
147;147;13.327;12.794;8.603;8.611
148;148;113.788;137.295;40.771;31.53
149;149;4.735;6.429;13.161;6.422
150;150;9.026;7.986;20.415;18.336
151;151;25.992;14.69;42.287;22.971
152;152;18.328;19.353;23.981;14.182
153;153;3.875;4.095;4.311;3.855
154;154;1200;994.836;1200;995.979
155;155;885.622;872.33;1200;878.587
156;156;65.699;42.264;108.441;52.44
157;157;1200;1200;1200;1200
158;158;1200;1200;1200;1200
159;159;1200;1200;1200;1200
160;160;1200;1200;1200;1200
161;161;1200;1200;1200;1200
162;162;1200;1200;1200;1200
163;163;1200;1200;1200;1200
164;164;1200;1200;1200;1200
165;165;1200;1200;1200;1200
166;166;1200;1200;1200;1200
167;167;1200;1200;1200;1200
168;168;1200;1200;1200;1200
169;169;1200;1200;0.219;0.219
170;170;1200;1200;0.219;0.219
171;171;1200;1200;1200;1200
172;172;1200;1200;0.22;0.219
173;173;1200;1200;0.219;0.219
174;174;1200;1200;0.219;0.219
175;175;1200;1200;0.219;0.219
176;176;1200;1200;0.219;0.219
177;177;1200;1200;0.219;0.219
178;178;1200;1200;0.219;0.219
179;179;1200;1200;1200;1200
1200;1200;1200;1200;1200;1200

